The GAPS Programme at TNG LXVIII. Characterization of the outer substellar companion around HD 72659 with a multi-technique approach

Before discovering the first exoplanets, the Radial Velocity (RV) method had been used for decades to discover binary stars. Despite significant advancements in this technique, it is limited by the intrinsic mass-inclination degeneracy that can be broken when combining RVs with astrometry, which allows us to determine the orbital inclination, or direct imaging, from which we can estimate the true mass of the target. HD 72659 is a solar analog known to host a gas giant on a $\sim 10$-yr orbit and a massive outer companion. This work aims to confirm HD 72659 c, which was recently announced using data from HIRES and HARPS spectrographs in combination with Gaia's astrometric data. We monitored HD 72659 with HARPS-N in the framework of the GAPS project since 2012. We now combined our 91 spectra with literature data and Gaia DR3 high-precision astrometry to constrain the mass and the orbit of this object ($M_{\rm c} \sim 19$ $M_{\rm J}$, $a \sim 21$ au) that falls in the Brown Dwarf desert. Moreover, we analyzed our high-resolution imaging observation taken with SPHERE, but since the target was not detected, we could only derive upper limits on its mass. We characterize the orbital parameters of HD 72659 c, confirming the literature mass of this object but finding a period twice as high as previously reported, and we also refine the parameters of planet b with reduced uncertainties compared to previous works. Finally, we analyze and discuss the dynamic configuration of this system, finding that the Kozai-Lidov mechanism may be at work.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
